End-to-End Model-based Deep Learning for Dual-Energy Computed Tomography Material Decomposition

Dual energy X-ray Computed Tomography (DECT) enables to automatically decompose materials in clinical images without the manual segmentation using the dependency of the X-ray linear attenuation with energy. In this work we propose a deep learning procedure called End-to-End Material Decomposition (E2E-DEcomp) for quantitative material decomposition which directly convert the CT projection data into material images. The algorithm is based on incorporating the knowledge of the spectral model DECT system into the deep learning training loss and combining a data-learned prior in the material image domain. Furthermore, the training does not require any energy-based images in the dataset but rather only sinogram and material images. We show the effectiveness of the proposed direct E2E-DEcomp method on the AAPM spectral CT dataset (Sidky and Pan, 2023) compared with state of the art supervised deep learning networks.

==> Noise_sim_MoDL_FBP.txt <==
Ang  MoDL   FBP
30   14.95  10.57
60   19.30  14.99
90   21.30  17.72
180  24.22  21.86

==> Training_DW.txt <==
Epochs  PSNR    MSE
1	0.292	-0.193150256
2	1.2492	-1.227438669
3	1.968	-1.944991418
4	2.7048	-2.67928059
5	3.5397	-3.514448443
6	4.3638	-4.340341826
7	5.2306	-5.207126835
8	6.1386	-6.113660306
9	7.0132	-6.983190507
10	7.9411	-7.910214827
11	8.8323	-8.771290771
12	9.7006	-9.633711046
13	10.5867	-10.50609993
14	11.4998	-11.40261434
15	12.3372	-12.20403509
16	13.2604	-13.08918508
17	13.9712	-13.7675071
18	14.7988	-14.55931956
19	15.6441	-15.37602002
20	16.3527	-16.05548319
21	16.7403	-16.3638802
22	17.4431	-17.09965389
23	17.9748	-17.59450752
24	18.4281	-18.04100348
25	18.824	-18.41637508
26	18.8604	-18.35647144
27	19.3365	-18.86056648
28	19.7365	-19.1721463
29	20.014	-19.43095149
30	20.2937	-19.70616222
31	20.3255	-19.70616222
32	20.5278	-19.91399828
33	20.5437	-19.95678626
34	20.5442	-19.91399828
35	20.6948	-20.08773924
36	20.9296	-20.26872146
37	20.7843	-20.08773924
38	20.9111	-20.26872146
39	20.9847	-20.31517051
40	21.0411	-20.36212173
41	21.255	-20.55517328
42	21.3376	-20.60480747
43	21.2931	-20.60480747
44	21.3801	-20.70581074
45	21.4878	-20.65501549
46	21.6097	-20.80921908
47	21.6957	-20.91514981
48	21.735	-20.91514981
49	21.7692	-20.91514981
50	21.8468	-21.02372909
51	21.928	-21.02372909
52	21.9536	-21.13509275
53	22.0218	-21.19186408
54	22.2972	-21.3667714
55	22.2103	-21.3076828
56	22.4206	-21.48741651
57	22.2638	-21.3667714
58	22.5403	-21.61150909
59	22.5942	-21.61150909
60	22.7205	-21.67491087
61	22.5029	-21.5490196
62	22.845	-21.80456064
63	22.7521	-21.73925197
64	22.8982	-21.80456064
65	23.0305	-22.00659451
66	23.1059	-21.93820026
67	23.1465	-22.00659451
68	22.9819	-21.93820026
69	23.1759	-22.00659451
70	23.3554	-22.07608311
71	23.1984	-22.07608311
72	23.2325	-22.07608311
73	23.5372	-22.29147988
74	23.2356	-22.07608311
75	23.3144	-22.14670165
76	23.2556	-22.07608311
77	23.4871	-22.29147988
78	23.5859	-22.29147988
79	23.6024	-22.29147988
80	23.6857	-22.44125144
81	23.803	-22.44125144
82	23.6882	-22.36572006
83	23.6702	-22.29147988
84	23.9836	-22.59637311
85	23.9473	-22.51811973
86	24.0921	-22.59637311
87	24.167	-22.7572413
88	24.1875	-22.6760624
89	24.0396	-22.59637311
90	24.3428	-22.7572413
91	24.0748	-22.6760624
92	24.2521	-22.7572413
93	24.2628	-22.6760624
94	23.8672	-22.44125144
95	24.3391	-22.83996656
96	24.3268	-22.7572413
97	24.3171	-22.7572413
98	24.6096	-22.92429824
99	24.5744	-22.92429824
100	24.4885	-22.92429824
101	24.6828	-23.01029996
102	24.5309	-22.92429824
103	24.6752	-23.01029996
104	24.6321	-23.01029996
105	24.6105	-23.01029996
106	24.8222	-23.0980392
107	24.5494	-22.83996656
108	24.7167	-23.01029996
109	24.7905	-23.01029996
110	24.737	-23.0980392
111	24.7865	-23.01029996
112	24.9315	-23.0980392
113	25.0299	-23.18758763
114	24.9098	-23.18758763
115	25.0903	-23.18758763
116	24.9123	-23.0980392
117	24.8961	-23.18758763
118	25.1587	-23.27902142
119	25.1634	-23.27902142
120	25.2065	-23.27902142


==> Training_DWDC.txt <==
Epochs  PSNR    MSE
1	24.9651	-23.37242168
2	32.2706	-31.5490196
3	42.3325	-40
4	49.6933	-65
5	49.9978	-70
6	50.0525	-73



